Augmenting Bi-objective Branch and Bound by Scalarization-Based Information

While Branch and Bound based algorithms are a standard approach to solve single-objective (mixed-)integer optimization problems, multi-objective Branch and Bound methods are only rarely applied compared to the predominant objective space methods. In this paper we propose modifications to increase the performance of multi-objective Branch and Bound algorithms by utilizing scalarization-based information. We use the hypervolume indicator as a measure for the gap between lower and upper bound set to implement a multi-objective best-first strategy. By adaptively solving scalarizations in the root node to integer optimality we improve both, upper and lower bound set. The obtained lower bound can then be integrated into the lower bounds of all active nodes, while the determined solution is added to the upper bound set. Numerical experiments show that the number of investigated nodes can be significantly reduced by up to 83% and the total computation time can be reduced by up to 80%.

==> AssignPlotNodes.csv <==
variables,BB,BS1,M111,M2112
100,3117,2422,2425,2420
121,6801,4600,4606,4584
144,9661,6255,6274,6171
169,13247,9168,9171,8955
196,19335,12885,12839,12505
225,26810,16142,16150,15554
256,40470,25823,25688,24059
289,60026,39262,39190,35613
324,76643,47311,47327,41294


==> AssignPlotTime.csv <==
variables,BB,BS1,M111,M2112
100,5.1,4.1,4.1,4.3
121,14.8,10.3,10.4,10.9
144,28.2,18.9,18.9,19.4
169,46.4,32.6,32.8,33.1
196,86.5,59.0,58.9,58.6
225,160.7,107.9,107.8,106.7
256,277.9,182.1,182.1,173.4
289,554.1,386.1,388.3,357.8
324,798.64,527.4,530.0,457.1


==> BiKnapPlotNodes.csv <==
variables,BB,BS1,M111,M2112
40,18530,6664,6158,5759
50,32655,10982,9784,8892
60,51867,15807,15314,13750
70,111990,30155,29050,24755
80,159911,41092,37799,31590
90,419008,79317,75601,58967
100,428526,100962,98831,70172


==> BiKnapPlotTime.csv <==
variables,BB,BS1,M111,M2112
40,11.7,4.8,5.1,5.2
50,25.8,9.6,9.5,9.2
60,52.0,18.4,19.05,17.5
70,151.9,49.2,49.9,42.1
80,287.9,88.1,82.6,69.2
90,946.9,229.3,219.5,167.1
100,1074.2,326.9,323.5,212.4


==> FLPlotNodes.csv <==
variables,BB,BS1,M111,M2112
48,1431,999,1000,999
84,7949,4626,4627,4526
130,17461,10684,10753,10103
186,67369,31844,32106,28558


==> FLPlotTime.csv <==
variables,BB,BS1,M111,M2112
48,1.0,0.7,0.8,0.8
84,12.6,7.9,8.1,8.4
130,51.6,34.5,35.4,34.5
186,373.2,203.1,206.2,186.0

